Image-based numerical characterization and experimental validation of tensile behavior of octet-truss lattice structures

The production of lightweight metal lattice structures has received much attention due to the recent developments in additive manufacturing (AM). The design flexibility comes, however, with the complexity of the underlying physics. In fact, metal additive manufacturing introduces process-induced geometrical defects that mainly result in deviations of the effective geometry from the nominal one. This change in the final printed shape is the primary cause of the gap between the as-designed and as-manufactured mechanical behavior of AM products. Thus, the possibility to incorporate the precise manufactured geometries into the computational analysis is crucial for the quality and performance assessment of the final parts. Computed tomography (CT) is an accurate method for the acquisition of the manufactured shape. However, it is often not feasible to integrate the CT-based geometrical information into the traditional computational analysis due to the complexity of the meshing procedure for such high-resolution geometrical models and the prohibitive numerical costs. In this work, an embedded numerical framework is applied to efficiently simulate and compare the mechanical behavior of as-designed to as-manufactured octet-truss lattice structures. The parts are produced using laser powder bed fusion (LPBF). Employing an immersed boundary method, namely the Finite Cell Method (FCM), we perform direct numerical simulations (DNS) and first-order numerical homogenization analysis of a tensile test for a 3D printed octet-truss structure. Numerical results based on CT scan (as-manufactured geometry) show an excellent agreement with experimental measurements, whereas both DNS and first-order numerical homogenization performed directly on the 3D virtual model (as-designed geometry) of the structure show a significant deviation from experimental data.

==> 2020_GradientBasedHomogenization (copy)/sections/introduction/GraphicalAbstractNew.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GraphicalAbstractNew.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{764.20993595bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.21847152)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GraphicalAbstractNew.pdf}}%
    \put(0.8199871,0.82705605){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Direct Finite Cell \\Method\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{GraphicalAbstractNew.pdf}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{GraphicalAbstractNew.pdf}}%
    \put(0.11808399,1.11467505){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CAD design\end{tabular}}}}%    
    \put(0.46,1.07){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\cite{Dallago2019a,Geng2019,Wang2019}\end{tabular}}}}%    
    \put(0.81594279,1.14269728){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\\AM Product\end{tabular}}}}%
    \put(0.77102971,0.97446975){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CT scan\end{tabular}}}}%
    \put(0.515,0.03214639){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Material characterization\end{tabular}}}}%
    \put(0.17669485,0.82692564){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Finite Element \\Method\end{tabular}}}}%
    \put(0.55,1.025){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\cite{Lei2019,Liu2017,Lozanovski2019}\end{tabular}}}}%
    \put(0.50291324,0.942434){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Stochastic\\model\end{tabular}}}}%
    \put(0.34510711,0.67216588){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Direct numerical\\simulation (DNS)\end{tabular}}}}%
    \put(0.64108099,0.67258607){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Numerical \\homogenization\end{tabular}}}}%
    \put(0.23,0.57){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\cite{Dallago2019a,Lei2019, Liu2017}\end{tabular}}}}% 
    \put(0.34028581,0.54119748){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Beam element\\analysis\end{tabular}}}}%
    \put(0.3490663,0.40914963){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Classical continuum\\theory\end{tabular}}}}%
    \put(0.63762349,0.53913276){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3D Solid element\\anslysis\end{tabular}}}}%
    \put(0.45,0.57){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\cite{Dallago2019a,Geng2019, Lozanovski2019,Wang2019}\end{tabular}}}}%
    \put(0.65323205,0.40712114){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Strain gradient\\continuum theory (ROM)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{GraphicalAbstractNew.pdf}}%
    \put(0.73,1.19817665){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}As-manufactured\end{tabular}}}}%
    \put(0.115,1.19926334){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}As-designed\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{GraphicalAbstractNew.pdf}}%
    \put(0.77937914,0.18057435){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Experimental\\testing\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> 2020_GradientBasedHomogenization (copy)/sections/numerics/Pictures/FCMConcept.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FCMConcept.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2118.43725009bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.13967878)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.09,0.1244932){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\Omega$\end{tabular}}}}%
    \put(0.31,0.12516758){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\Omega_e\backslash\Omega$\end{tabular}}}}%
    \put(0.59,0.12589602){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\Omega_e$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{FCMConcept.pdf}}%
    \put(0.46,0.05410092){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$=$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{FCMConcept.pdf}}%
    \put(0.21,0.05639276){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$+$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{FCMConcept.pdf}}%
    \put(0.893,0.10009865){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle  \bm{\alpha=0}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{FCMConcept.pdf}}%
    \put(0.7955,0.05547951){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle  \bm{\alpha=1}$\end{tabular}}}}%
    \put(0.23,-0.04){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}(a) Domain definition \end{tabular}}}}%
    \put(0.75,-0.04){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}(b) Indicator function \end{tabular}}}}%
  \end{picture}%
\endgroup%


==> 2020_GradientBasedHomogenization (copy)/sections/numerics/Pictures/Homogenization.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Homogenization.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1545.54262657bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.72988053)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Homogenization.pdf}}%
    \put(0.16319085,0.52073314){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}RVE \\extraction\end{tabular}}}}%
    \put(0.82931761,0.22624368){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}micro-to-macro\\transition\end{tabular}}}}%
    \put(0.283,0.30){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\Omega$\end{tabular}}}}%
    \put(0.28,0.259){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}RVE\end{tabular}}}}%
    \put(0.36,0.47){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\Gamma$\end{tabular}}}}%
    \put(0.75,0.47){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\Gamma^+$\end{tabular}}}}%
    \put(0.75,0.259){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\Gamma^-$\end{tabular}}}}%
    \put(0.635,0.365){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\Gamma^+$\end{tabular}}}}%
    \put(0.87,0.365){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\Gamma^-$\end{tabular}}}}%
    \put(0.51472689,0.38053129){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}strain energy\\density equivalence\end{tabular}}}}%
    \put(0.97769031,0.71453313){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$t_M$\end{tabular}}}}%
    \put(0.02252517,0.71573009){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$t_M$\end{tabular}}}}%
    \put(0.97755586,0.163){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$t_M$\end{tabular}}}}%
    \put(0.02239072,0.163){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$t_M$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> 2020_GradientBasedHomogenization (copy)/sections/numerics/Pictures/Integration.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Integration.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{893.03933932bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.27930299)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Integration.pdf}}%
  \end{picture}%
\endgroup%


==> 2020_GradientBasedHomogenization (copy)/sections/results/Pictures/TikZ/FullTensileTest/data/FullCtEz.dat <==
2400651   14141.222881106       14728299       13529.315543414248       99890886  13114.05549942098
8989386   13555.72811931488     56522367       13164.447784312422       390112737 12736.18684540617
15578121  13456.7808385039      98316435       13081.23566603829        390112737 12736.18684540617
28160094  13342.705705318253    98316435       13081.23566603829        390112737 12736.18684540617
46735305  13253.68994985706     98316435       13081.23566603829        390112737 12736.18684540617
      


                                 




==> 2020_GradientBasedHomogenization (copy)/sections/results/Pictures/TikZ/FullTensileTest/graphs/convergenceFull.tikz <==
\pgfplotsset{
	log x ticks with fixed point/.style={
		xticklabel={
			\pgfkeys{/pgf/fpu=true}
			\pgfmathparse{exp(\tick)}%
			\pgfmathprintnumber[fixed relative, precision=3]{\pgfmathresult}
			\pgfkeys{/pgf/fpu=false}
		}
	},
	log y ticks with fixed point/.style={
		yticklabel={
			\pgfkeys{/pgf/fpu=true}
			\pgfmathparse{exp(\tick)}%
			\pgfmathprintnumber[fixed relative, precision=3]{\pgfmathresult}
			\pgfkeys{/pgf/fpu=false}
		}
	}
}

\pgfplotstableread{\dataDir/FullCtEz.dat}\dataA
\pgfplotstableset{ create on use/errorInEEmbedded/.style={create col/expr={(\thisrowno{1}- 12736.18684540617 ) * 100/12736.18684540617 }}}
\pgfplotstableset{ create on use/errorInEEmbedded2/.style={create col/expr={(\thisrowno{3}- 12736.18684540617 ) * 100/12736.18684540617 }}}
\pgfplotstableset{ create on use/errorInEFull/.style={create col/expr={(\thisrowno{5}- 12736.18684540617 ) * 100/12736.18684540617 }}}
\begin{tikzpicture} [spy using outlines= {circle, magnification=6, connect spies}]
  \begin{loglogaxis}[
        xlabel={Number of unknowns, [-]},
        ylabel={Relative error in  $E^*$, [$\%$]},
	ymin = 2, ymax = 15,
	xmin = 1000000, xmax = 1000000000,
	ytick = {0.1, 0.5, 1, 2.5, 5, 10, 20, 35},
    	y label style={at={(axis description cs:-0.1,0.5)},anchor=south},
        legend style={at={(0.5,-0.2)},legend columns=1,anchor=north},
        log y ticks with fixed point,
  yticklabel style={
        /pgf/number format/1000 sep=\,,
        /pgf/number format/.cd,
        /pgf/number format/fixed,
        /pgf/number format/precision=2,
        1000 sep={\,},
                /tikz/.cd,},
  xticklabel style={
        /pgf/number format/.cd,
        sci,
        sci generic={mantissa sep=\times, exponent={10^{#1}}}, 
        sci zerofill,
        precision=1
        }, 
        %mark size=2,
      ]

    \addplot +[Plum,solid, mark options={fill=red}, line width = 1pt] table[ x index = 0, y=errorInEEmbedded]{\dataA} node [anchor=north east] {$E^*=13\,253.69 MPa$};
    \addlegendentry{73$\times$44$\times$442 cells};
    \addplot +[Plum,solid, mark options={fill=red}, line width = 1pt] table[ x index = 2, y=errorInEEmbedded2]{\dataA} node [anchor=north east] {$E^*=13\,081.24 MPa$};
    \addlegendentry{146$\times$88$\times$884 cells};
    \addplot +[black,solid, mark options={fill=red}, line width = 1pt] table[ x index = 4, y=errorInEFull]{\dataA};
    \addlegendentry{292$\times$176$\times$1768 cells};
      
      
  \end{loglogaxis}

  \end{tikzpicture}


==> 2020_GradientBasedHomogenization (copy)/sections/results/Pictures/TikZ/HomCTScan/data/moduliE.dat <==
0.0    0.0         0.0     0.0    0.0    0.0     0.0
0.1    13.08124    12.533  0.751  7.356  13.769  1.942


==> 2020_GradientBasedHomogenization (copy)/sections/results/Pictures/TikZ/HomCTScan/graphs/stressStrain.tikz <==

\begin{tikzpicture} [spy using outlines= {circle, magnification=6, connect spies}]
  \begin{axis}[
        ylabel={$\sigma$ [$\si{\mega\pascal}$]},
        xlabel={$\epsilon$ [$\si{\percent}$]},
	ymin = 0, ymax = 25  ,
	xmin = 0, xmax = 0.18,
	xtick={0, 0.05, 0.1, 0.15},
	ytick={0, 5, 10, 15,20,25},
    	y label style={at={(axis description cs:-0.1,0.5)},anchor=south},
        legend style={at={(0.5,-0.2)},legend columns=2,anchor=north},
        scaled x ticks=false,
        scaled y ticks=false,
  yticklabel style={
        /pgf/number format/.cd,
        /pgf/number format/fixed,
        /pgf/number format/precision=2,
        1000 sep={\,},
                /tikz/.cd,},
        %mark size=2,
  xticklabel style={
        /pgf/number format/.cd,
        /pgf/number format/fixed,
        /pgf/number format/precision=2,
        1000 sep={\,},
                /tikz/.cd,}
        %mark size=2,
      ]
   
    \addplot [Plum,solid, line width = 2pt,unbounded coords=jump] table[ x index = 0, y expr= (\thisrowno{1})] {\dataDir/moduliE.dat} -- node[fill=white,rotate=145,inner sep=-1.25pt,outer sep=0,anchor=center,at end]{$\sim$} (axis cs:0.15,19.62186);
    \addlegendentry{CT-based DNS}; 
    
    \addplot [Green, line width = 1pt,unbounded coords=jump, error bars/.cd, y dir = both, y explicit, error bar style={line width=2pt}] table[ x index = 0, y expr= (\thisrowno{2}),y error index = 3] {\dataDir/moduliE.dat} -- node[fill=white,rotate=120,inner sep=-1.25pt,outer sep=0,anchor=center,at end]{$\sim$} (axis cs:0.15,18.7995);
    \addlegendentry{Experimental value}; 
    
    \addplot [red, line width = 1pt,unbounded coords=jump, error bars/.cd, y dir = both, y explicit, error bar style={line width=2pt}] table[ x index = 0, y expr= (\thisrowno{4})] {\dataDir/moduliE.dat} -- node[fill=white,rotate=120,inner sep=-1.25pt,outer sep=0,anchor=center,at end]{$\sim$} (axis cs:0.15,11.034);
    \addlegendentry{CAD-based DNS}; 
    
    \addplot [black, line width = 1pt,unbounded coords=jump, error bars/.cd, y dir = both, y explicit, error bar style={line width=2pt}] table[ x index = 0, y expr= (\thisrowno{5}),y error index = 6] {\dataDir/moduliE.dat} -- node[fill=white,rotate=120,inner sep=-1.25pt,outer sep=0,anchor=center,at end]{$\sim$} (axis cs:0.15,21.336);
    \addlegendentry{CT-based homogenization}; 
    
    %\addplot +[Plum,solid, line width = 2pt,unbounded coords=jump] table[ x index = 3, y expr= (\thisrowno{4})] {\dataDir/moduliE.dat} -- node[fill=white,rotate=145,inner sep=-1.25pt,outer sep=0,anchor=center,at end]{$\sim$} (axis cs:0.15,38.8221);
    %\addlegendentry{Embedded DNS};    
    %
    %\addplot +[red,solid, line width = 1pt,unbounded coords=jump, error bars/.cd, y dir = both, y explicit, error bar style={line width=2pt}] table[ x index = 0, y expr= (\thisrowno{1}),y error index = 2] {\dataDir/moduliE.dat} -- node[fill=white,rotate=145,inner sep=-1.25pt,outer sep=0,anchor=center,at end]{$\sim$} (axis cs:0.15,44.657974736219139);
    %\addlegendentry{KUBC80};
    %
    %\addplot +[Green, line width = 1pt,unbounded coords=jump, error bars/.cd, y dir = both, y explicit, error bar style={line width=2pt}] table[ x index = 5, y expr= (\thisrowno{6})] {\dataDir/moduliE.dat} -- node[fill=white,rotate=120,inner sep=-1.25pt,outer sep=0,anchor=center,at end]{$\sim$} (axis cs:0.15,31.2765);
    %\addplot +[Green, line width = 1pt,unbounded coords=jump, error bars/.cd, y dir = both, y explicit, error bar style={line width=2pt}] table[ x index = 7, y expr= (\thisrowno{8})] {\dataDir/moduliE.dat} -- node[fill=white,rotate=120,inner sep=-1.25pt,outer sep=0,anchor=center,at end]{$\sim$} (axis cs:0.15,38.8725);
    %\addlegendentry{Experiment}; 
    %
    %\addplot +[black,mark options={fill=Plum}, line width = 1pt,unbounded coords=jump, error bars/.cd, y dir = both, y explicit, error bar style={line width=2pt}] table[ x index = 9, y expr= (\thisrowno{10}),y error index = 11] {\dataDir/moduliE.dat} -- node[fill=white,rotate=145,inner sep=-1.25pt,outer sep=0,anchor=center,at end]{$\sim$} (axis cs:0.15,40.764628090104465);
    %\addlegendentry{PBC};
    
    
      
      
  \end{axis}

  \end{tikzpicture}


==> 2020_GradientBasedHomogenization (copy)/sections/results/Pictures/TikZ/porosityStudyUnitCell.tikz <==
% This file was created by tikzplotlib v0.9.2.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.172549019607843,0.290196078431373,0.435294117647059}

\begin{axis}[
tick align=outside,
tick pos=left,
x grid style={white!69.0196078431373!black},
xlabel={\(\displaystyle \phi,[-]\)},
xmin=0.3, xmax=0.9,
ymin=1500, ymax=75000,
xtick style={color=black},
%xtick = {0.3, 0.4, 0.5, 0.6, 0.7, 0.8, 0.9},
extra x ticks={0.67},
extra x tick style={xticklabel style={yshift=-2.0ex}},
y grid style={white!69.0196078431373!black},
ylabel={\(\displaystyle E^*,[MPa]\)},
%ymin=0, ymax=80000,
ytick style={color=black},
%ytick = {0, 10000, 20000, 30000, 40000, 50000, 60000, 70000, 80000},
extra y ticks={16178},
extra y tick style={yticklabel style={xshift=-1.0ex}},
]
\addplot [semithick, color0]
table {%
0 191401.95771427
0.0204081632653061 180468.175443621
0.0408163265306122 170044.675838719
0.0612244897959184 160113.265298448
0.0816326530612245 150656.115559626
0.102040816326531 141655.763697012
0.122448979591837 133095.1121233
0.142857142857143 124957.428589122
0.163265306122449 117226.346183047
0.183673469387755 109885.863331583
0.204081632653061 102920.343799172
0.224489795918367 96314.5166881964
0.244897959183673 90053.476438974
0.26530612244898 84122.6828297608
0.285714285714286 78507.9609767497
0.306122448979592 73195.5013340711
0.326530612244898 68171.8596937925
0.346938775510204 63423.9571859187
0.36734693877551 58939.0802783921
0.387755102040816 54704.880777092
0.408163265306122 50709.3758258351
0.428571428571429 46940.9479063756
0.448979591836735 43388.3448384048
0.469387755102041 40040.6797795512
0.489795918367347 36887.4312253808
0.510204081632653 33918.4430093968
0.530612244897959 31123.9243030397
0.551020408163265 28494.4496156872
0.571428571428571 26020.9587946545
0.591836734693878 23694.7570251938
0.612244897959184 21507.5148304949
0.63265306122449 19451.2680716847
0.653061224489796 17518.4179478274
0.673469387755102 15701.7309959245
0.693877551020408 13994.3390909148
0.714285714285714 12389.7394456745
0.73469387755102 10881.7946110169
0.755102040816326 9464.7324756927
0.775510204081633 8133.1462663899
0.795918367346939 6881.99454773375
0.816326530612245 5706.60122228676
0.836734693877551 4602.65553054883
0.857142857142857 3566.21205095699
0.877551020408163 2593.69069988566
0.897959183673469 1681.87673164674
0.918367346938775 827.920738489047
0.938775510204082 29.3386505989474
0.959183673469388 -715.988263900072
0.979591836734694 -1409.8133989471
1 -2053.52481054384
};
\addplot [thick, red!25.0980392156863!black, mark=*, mark size=3, mark options={solid}]
table {%
0.78550024 7508.84068441
0.72079944 11908.62022301
0.69303997 14058.65434469
0.67895708 15228.33580595
0.66472017 16466.94360145
0.65019494 17778.28294938
0.57653331 25428.65295884
0.50137133 35184.24292899
0.42656393 47298.63479166
0.35334843 61988.55556409
};
\addplot [thick, red!25.0980392156863!black, dashed]
table {%
0.668 0
0.668 16177.6043824992
};
\addplot [thick, red!25.0980392156863!black, dashed]
table {%
0 16177.6043824992
0.668 16177.6043824992
};
\end{axis}

\end{tikzpicture}


==> sections/results/Pictures/TikZ/FullTensileTest/data/FullCtEz.dat <==
2400651   14141.222881106       14728299       13529.315543414248       99890886  13114.05549942098
8989386   13555.72811931488     56522367       13164.447784312422       390112737 12736.18684540617
15578121  13456.7808385039      98316435       13081.23566603829        390112737 12736.18684540617
28160094  13342.705705318253    98316435       13081.23566603829        390112737 12736.18684540617
46735305  13253.68994985706     98316435       13081.23566603829        390112737 12736.18684540617
      


                                 




==> sections/results/Pictures/TikZ/FullTensileTest/graphs/convergenceFull.tikz <==
\pgfplotsset{
	log x ticks with fixed point/.style={
		xticklabel={
			\pgfkeys{/pgf/fpu=true}
			\pgfmathparse{exp(\tick)}%
			\pgfmathprintnumber[fixed relative, precision=3]{\pgfmathresult}
			\pgfkeys{/pgf/fpu=false}
		}
	},
	log y ticks with fixed point/.style={
		yticklabel={
			\pgfkeys{/pgf/fpu=true}
			\pgfmathparse{exp(\tick)}%
			\pgfmathprintnumber[fixed relative, precision=3]{\pgfmathresult}
			\pgfkeys{/pgf/fpu=false}
		}
	}
}

\pgfplotstableread{\dataDir/FullCtEz.dat}\dataA
\pgfplotstableset{ create on use/errorInEEmbedded/.style={create col/expr={(\thisrowno{1}- 12736.18684540617 ) * 100/12736.18684540617 }}}
\pgfplotstableset{ create on use/errorInEEmbedded2/.style={create col/expr={(\thisrowno{3}- 12736.18684540617 ) * 100/12736.18684540617 }}}
\pgfplotstableset{ create on use/errorInEFull/.style={create col/expr={(\thisrowno{5}- 12736.18684540617 ) * 100/12736.18684540617 }}}
\begin{tikzpicture} [spy using outlines= {circle, magnification=6, connect spies}]
  \begin{loglogaxis}[
        xlabel={Number of unknowns, [-]},
        ylabel={Relative error in  $E^*$, [$\%$]},
	ymin = 2, ymax = 15,
	xmin = 1000000, xmax = 1000000000,
	ytick = {0.1, 0.5, 1, 2.5, 5, 10, 20, 35},
    	y label style={at={(axis description cs:-0.1,0.5)},anchor=south},
        legend style={at={(0.5,-0.2)},legend columns=1,anchor=north},
        log y ticks with fixed point,
  yticklabel style={
        /pgf/number format/1000 sep=\,,
        /pgf/number format/.cd,
        /pgf/number format/fixed,
        /pgf/number format/precision=2,
        1000 sep={\,},
                /tikz/.cd,},
  xticklabel style={
        /pgf/number format/.cd,
        sci,
        sci generic={mantissa sep=\times, exponent={10^{#1}}}, 
        sci zerofill,
        precision=1
        }, 
        %mark size=2,
      ]

    \addplot +[Plum,solid, mark options={fill=red}, line width = 1pt] table[ x index = 0, y=errorInEEmbedded]{\dataA} node [anchor=north east] {$E^*=13\,253.69 MPa$};
    \addlegendentry{73$\times$44$\times$442 cells};
    \addplot +[Plum,solid, mark options={fill=red}, line width = 1pt] table[ x index = 2, y=errorInEEmbedded2]{\dataA} node [anchor=north east] {$E^*=13\,081.24 MPa$};
    \addlegendentry{146$\times$88$\times$884 cells};
    \addplot +[black,solid, mark options={fill=red}, line width = 1pt] table[ x index = 4, y=errorInEFull]{\dataA};
    \addlegendentry{292$\times$176$\times$1768 cells};
      
      
  \end{loglogaxis}

  \end{tikzpicture}


==> sections/results/Pictures/TikZ/HomCTScan/data/moduliE.dat <==
0.0    0.0         0.0     0.0    0.0    0.0     0.0
0.1    13.08124    12.533  0.751  7.356  13.769  1.942


==> sections/results/Pictures/TikZ/HomCTScan/graphs/stressStrain.tikz <==

\begin{tikzpicture} [spy using outlines= {circle, magnification=6, connect spies}]
  \begin{axis}[
        ylabel={$\sigma$ [$\si{\mega\pascal}$]},
        xlabel={$\epsilon$ [$\si{\percent}$]},
	ymin = 0, ymax = 25  ,
	xmin = 0, xmax = 0.18,
	xtick={0, 0.05, 0.1, 0.15},
	ytick={0, 5, 10, 15,20,25},
    	y label style={at={(axis description cs:-0.1,0.5)},anchor=south},
        legend style={at={(0.5,-0.2)},legend columns=2,anchor=north},
        scaled x ticks=false,
        scaled y ticks=false,
  yticklabel style={
        /pgf/number format/.cd,
        /pgf/number format/fixed,
        /pgf/number format/precision=2,
        1000 sep={\,},
                /tikz/.cd,},
        %mark size=2,
  xticklabel style={
        /pgf/number format/.cd,
        /pgf/number format/fixed,
        /pgf/number format/precision=2,
        1000 sep={\,},
                /tikz/.cd,}
        %mark size=2,
      ]
   
    \addplot [Plum,solid, line width = 2pt,unbounded coords=jump] table[ x index = 0, y expr= (\thisrowno{1})] {\dataDir/moduliE.dat} -- node[fill=white,rotate=145,inner sep=-1.25pt,outer sep=0,anchor=center,at end]{$\sim$} (axis cs:0.15,19.62186);
    \addlegendentry{CT-based DNS}; 
    
    \addplot [Green, line width = 1pt,unbounded coords=jump, error bars/.cd, y dir = both, y explicit, error bar style={line width=2pt}] table[ x index = 0, y expr= (\thisrowno{2}),y error index = 3] {\dataDir/moduliE.dat} -- node[fill=white,rotate=120,inner sep=-1.25pt,outer sep=0,anchor=center,at end]{$\sim$} (axis cs:0.15,18.7995);
    \addlegendentry{Experimental value}; 
    
    \addplot [red, line width = 1pt,unbounded coords=jump, error bars/.cd, y dir = both, y explicit, error bar style={line width=2pt}] table[ x index = 0, y expr= (\thisrowno{4})] {\dataDir/moduliE.dat} -- node[fill=white,rotate=120,inner sep=-1.25pt,outer sep=0,anchor=center,at end]{$\sim$} (axis cs:0.15,11.034);
    \addlegendentry{CAD-based DNS}; 
    
    \addplot [black, line width = 1pt,unbounded coords=jump, error bars/.cd, y dir = both, y explicit, error bar style={line width=2pt}] table[ x index = 0, y expr= (\thisrowno{5}),y error index = 6] {\dataDir/moduliE.dat} -- node[fill=white,rotate=120,inner sep=-1.25pt,outer sep=0,anchor=center,at end]{$\sim$} (axis cs:0.15,21.336);
    \addlegendentry{CT-based homogenization}; 
    
    %\addplot +[Plum,solid, line width = 2pt,unbounded coords=jump] table[ x index = 3, y expr= (\thisrowno{4})] {\dataDir/moduliE.dat} -- node[fill=white,rotate=145,inner sep=-1.25pt,outer sep=0,anchor=center,at end]{$\sim$} (axis cs:0.15,38.8221);
    %\addlegendentry{Embedded DNS};    
    %
    %\addplot +[red,solid, line width = 1pt,unbounded coords=jump, error bars/.cd, y dir = both, y explicit, error bar style={line width=2pt}] table[ x index = 0, y expr= (\thisrowno{1}),y error index = 2] {\dataDir/moduliE.dat} -- node[fill=white,rotate=145,inner sep=-1.25pt,outer sep=0,anchor=center,at end]{$\sim$} (axis cs:0.15,44.657974736219139);
    %\addlegendentry{KUBC80};
    %
    %\addplot +[Green, line width = 1pt,unbounded coords=jump, error bars/.cd, y dir = both, y explicit, error bar style={line width=2pt}] table[ x index = 5, y expr= (\thisrowno{6})] {\dataDir/moduliE.dat} -- node[fill=white,rotate=120,inner sep=-1.25pt,outer sep=0,anchor=center,at end]{$\sim$} (axis cs:0.15,31.2765);
    %\addplot +[Green, line width = 1pt,unbounded coords=jump, error bars/.cd, y dir = both, y explicit, error bar style={line width=2pt}] table[ x index = 7, y expr= (\thisrowno{8})] {\dataDir/moduliE.dat} -- node[fill=white,rotate=120,inner sep=-1.25pt,outer sep=0,anchor=center,at end]{$\sim$} (axis cs:0.15,38.8725);
    %\addlegendentry{Experiment}; 
    %
    %\addplot +[black,mark options={fill=Plum}, line width = 1pt,unbounded coords=jump, error bars/.cd, y dir = both, y explicit, error bar style={line width=2pt}] table[ x index = 9, y expr= (\thisrowno{10}),y error index = 11] {\dataDir/moduliE.dat} -- node[fill=white,rotate=145,inner sep=-1.25pt,outer sep=0,anchor=center,at end]{$\sim$} (axis cs:0.15,40.764628090104465);
    %\addlegendentry{PBC};
    
    
      
      
  \end{axis}

  \end{tikzpicture}


==> sections/results/Pictures/TikZ/porosityStudyUnitCell.tikz <==
% This file was created by tikzplotlib v0.9.2.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.172549019607843,0.290196078431373,0.435294117647059}

\begin{axis}[
tick align=outside,
tick pos=left,
x grid style={white!69.0196078431373!black},
xlabel={\(\displaystyle \phi,[-]\)},
xmin=0.3, xmax=0.9,
ymin=1500, ymax=75000,
xtick style={color=black},
%xtick = {0.3, 0.4, 0.5, 0.6, 0.7, 0.8, 0.9},
extra x ticks={0.67},
extra x tick style={xticklabel style={yshift=-2.0ex}},
y grid style={white!69.0196078431373!black},
ylabel={\(\displaystyle E^*,[MPa]\)},
%ymin=0, ymax=80000,
ytick style={color=black},
%ytick = {0, 10000, 20000, 30000, 40000, 50000, 60000, 70000, 80000},
extra y ticks={16178},
extra y tick style={yticklabel style={xshift=-1.0ex}},
]
\addplot [semithick, color0]
table {%
0 191401.95771427
0.0204081632653061 180468.175443621
0.0408163265306122 170044.675838719
0.0612244897959184 160113.265298448
0.0816326530612245 150656.115559626
0.102040816326531 141655.763697012
0.122448979591837 133095.1121233
0.142857142857143 124957.428589122
0.163265306122449 117226.346183047
0.183673469387755 109885.863331583
0.204081632653061 102920.343799172
0.224489795918367 96314.5166881964
0.244897959183673 90053.476438974
0.26530612244898 84122.6828297608
0.285714285714286 78507.9609767497
0.306122448979592 73195.5013340711
0.326530612244898 68171.8596937925
0.346938775510204 63423.9571859187
0.36734693877551 58939.0802783921
0.387755102040816 54704.880777092
0.408163265306122 50709.3758258351
0.428571428571429 46940.9479063756
0.448979591836735 43388.3448384048
0.469387755102041 40040.6797795512
0.489795918367347 36887.4312253808
0.510204081632653 33918.4430093968
0.530612244897959 31123.9243030397
0.551020408163265 28494.4496156872
0.571428571428571 26020.9587946545
0.591836734693878 23694.7570251938
0.612244897959184 21507.5148304949
0.63265306122449 19451.2680716847
0.653061224489796 17518.4179478274
0.673469387755102 15701.7309959245
0.693877551020408 13994.3390909148
0.714285714285714 12389.7394456745
0.73469387755102 10881.7946110169
0.755102040816326 9464.7324756927
0.775510204081633 8133.1462663899
0.795918367346939 6881.99454773375
0.816326530612245 5706.60122228676
0.836734693877551 4602.65553054883
0.857142857142857 3566.21205095699
0.877551020408163 2593.69069988566
0.897959183673469 1681.87673164674
0.918367346938775 827.920738489047
0.938775510204082 29.3386505989474
0.959183673469388 -715.988263900072
0.979591836734694 -1409.8133989471
1 -2053.52481054384
};
\addplot [thick, red!25.0980392156863!black, mark=*, mark size=3, mark options={solid}]
table {%
0.78550024 7508.84068441
0.72079944 11908.62022301
0.69303997 14058.65434469
0.67895708 15228.33580595
0.66472017 16466.94360145
0.65019494 17778.28294938
0.57653331 25428.65295884
0.50137133 35184.24292899
0.42656393 47298.63479166
0.35334843 61988.55556409
};
\addplot [thick, red!25.0980392156863!black, dashed]
table {%
0.668 0
0.668 16177.6043824992
};
\addplot [thick, red!25.0980392156863!black, dashed]
table {%
0 16177.6043824992
0.668 16177.6043824992
};
\end{axis}

\end{tikzpicture}

